Accelerating Shapley Explanation via Contributive Cooperator Selection

Even though Shapley value provides an effective explanation for a DNN model prediction, the computation relies on the enumeration of all possible input feature coalitions, which leads to the exponentially growing complexity. To address this problem, we propose a novel method SHEAR to significantly accelerate the Shapley explanation for DNN models, where only a few coalitions of input features are involved in the computation. The selection of the feature coalitions follows our proposed Shapley chain rule to minimize the absolute error from the ground-truth Shapley values, such that the computation can be both efficient and accurate. To demonstrate the effectiveness, we comprehensively evaluate SHEAR across multiple metrics including the absolute error from the ground-truth Shapley value, the faithfulness of the explanations, and running speed. The experimental results indicate SHEAR consistently outperforms state-of-the-art baseline methods across different evaluation metrics, which demonstrates its potentials in real-world applications where the computational resource is limited.

==> log.txt <==

1. Experiment √

2. Section clipping √

3. Writing improvement

Possible Question:

1. This table results show APS and SHEAR achieve similar performance. It give the impression that Antithetical Permutation Sampling (APS) is the most important part of the algorithm.

The random selection in ablation study has antithetical sampling but perform bad.

The absolute error and acc shows considerable improvement towards APS.


Next Version:

1. Use SHEAR to improve the training efficiency of FastSHAP. Revise the pair sampling of FastSHAP into Contributive cooperator selection.








